Transformer-Based Language Models for Software Vulnerability Detection

The large transformer-based language models demonstrate excellent performance in natural language processing. By considering the transferability of the knowledge gained by these models in one domain to other related domains, and the closeness of natural languages to high-level programming languages, such as C/C++, this work studies how to leverage (large) transformer-based language models in detecting software vulnerabilities and how good are these models for vulnerability detection tasks. In this regard, firstly, a systematic (cohesive) framework that details source code translation, model preparation, and inference is presented. Then, an empirical analysis is performed with software vulnerability datasets with C/C++ source codes having multiple vulnerabilities corresponding to the library function call, pointer usage, array usage, and arithmetic expression. Our empirical results demonstrate the good performance of the language models in vulnerability detection. Moreover, these language models have better performance metrics, such as F1-score, than the contemporary models, namely bidirectional long short-term memory and bidirectional gated recurrent unit. Experimenting with the language models is always challenging due to the requirement of computing resources, platforms, libraries, and dependencies. Thus, this paper also analyses the popular platforms to efficiently fine-tune these models and present recommendations while choosing the platforms.

==> abstract.txt <==
Biometric authentication is increasingly being used for large scale human
authentication and identification, creating the risk of leaking the biometric
secrets of millions of users in the case of database compromise.  Powerful
``fuzzy'' cryptographic techniques for biometric template protection, such as
secure sketches, could help in principle, but go unused in practice. This is
because they would require new biometric matching algorithms with potentially
much diminished accuracy.


We introduce a new primitive called a multisketch that generalizes secure
sketches.  Multisketches can work with existing biometric matching algorithms to
generate strong cryptographic keys from biometric data reliably. A multisketch
works on a biometric database containing multiple biometrics --- e.g., multiple
fingerprints --- of a moderately large population of users (say, thousands). It
conceals the correspondence between users and their biometric templates,
preventing an attacker from learning the biometric data of a user in the advent
of a breach, but enabling derivation of user-specific secret keys upon
successful user authentication.

We design a multisketch over tenprints --- fingerprints of ten fingers ---
called TenSketch.  We report on a prototype implementation of TenSketch, showing
its feasibility in practice. We explore several possible attacks against
TenSketch database and show, via simulations with real tenprint datasets, that
an attacker must perform a large amount of computation to learn any meaningful
information from a stolen TenSketch database.




